Linking Surface Facts to Large-Scale Knowledge Graphs

Open Information Extraction (OIE) methods extract facts from natural language text in the form of ("subject"; "relation"; "object") triples. These facts are, however, merely surface forms, the ambiguity of which impedes their downstream usage; e.g., the surface phrase "Michael Jordan" may refer to either the former basketball player or the university professor. Knowledge Graphs (KGs), on the other hand, contain facts in a canonical (i.e., unambiguous) form, but their coverage is limited by a static schema (i.e., a fixed set of entities and predicates). To bridge this gap, we need the best of both worlds: (i) high coverage of free-text OIEs, and (ii) semantic precision (i.e., monosemy) of KGs. In order to achieve this goal, we propose a new benchmark with novel evaluation protocols that can, for example, measure fact linking performance on a granular triple slot level, while also measuring if a system has the ability to recognize that a surface form has no match in the existing KG. Our extensive evaluation of several baselines show that detection of out-of-KG entities and predicates is more difficult than accurate linking to existing ones, thus calling for more research efforts on this difficult task. We publicly release all resources (data, benchmark and code) on https://github.com/nec-research/fact-linking.

==> rebuttal.txt <==
EMNLP 2023 [rebuttal]

==================================
Linking paper

R1 (kopq05)

Soundness: 4
Excitement: 3
Reproducibility: 3
Reviewer Confidence: 4

Paper Topic And Main Contributions:
The paper curates a new data set for the task of extracting canonicalized facts from text. The proposed method uses existing Open IE techniques to extract triples from sentences and maps them to a target knowledge graph (Wikidata). The data curation process includes transductive (entities and relations are seen) and inductive settings (some of entities and relations are unseen) as well as polysemous and out-of-KG entities. The paper also proposes a model that maps OIE triples to KG facts.

Reasons To Accept:
The proposed data set can be used as a new benchmark for KG fact extraction from text.
The dataset curation process considers a wide variety of settings which can serve a test bed for existing and future models for this task.
The paper proposes a solution that works well on the proposed data set.

Reasons To Reject:
No clear comparison is made between the proposed data set and other existing large scale datasets (e.g., T-Rex, ReVerb45K, etc.). Such comparisons would make it clear why the community should adopt this data set instead of existing ones.
Lack of strong baselines. The proposed method is overwhelmingly better than any of the baselines. There are existing works of fact extraction from text (e.g., KBPearl, CESI) that could serve as a strong baseline.

Questions For The Authors:
What is the usefulness of reporting the slot linking performance? If the end task is to extract KG facts from text, does it matter if the model can correctly link one of the slots while incorrectly linking on the other slots?

Why does SimCSE perform so poorly? It is mentioned in the paper that the OIE triples and KG facts were converted to sentences. How was this conversion done? Was any LLM used for this?

Missing References:
KBPearl: A Knowledge Base Population System Supported by Joint Entity and Relation Linking, Lin et al., 2020
CESI: Canonicalizing Open Knowledge Bases using Embeddings and Side Information, Vashisth et al., 2019
Typos Grammar Style And Presentation Improvements:
L250-L261 can be presented as a table.
Soundness: 4: Strong: This study provides sufficient support for all of its claims/arguments.
Excitement: 3: Ambivalent: It has merits (e.g., it reports state-of-the-art results, the idea is nice), but there are key weaknesses (e.g., it describes incremental work), and it can significantly benefit from another round of revision. However, I won't object to accepting it if my co-reviewers champion it.
Reproducibility: 3: Could reproduce the results with some difficulty. The settings of parameters are underspecified or subjectively determined; the training/evaluation data are not widely available.
Ethical Concerns: No
Reviewer Confidence: 4: Quite sure. I tried to check the important points carefully. It's unlikely, though conceivable, that I missed something that should affect my ratings.


Rebuttal:
%% GG: point is not strong-baselines; KBPearl not available and cumbersome to re-implement; CESI is a different problem (clustering), not matching facts
%% you cannot evaluate inductive (and polysemous) nor out-of-KB evaluations

-> No clear comparison is made between the proposed data set and other existing large scale datasets (e.g., T-Rex, ReVerb45K, etc.). Such comparisons would make it clear why the community should adopt this data set instead of existing ones.

	-> A: We thank the reviewer for this suggestion. We do write the differences between these datasets in the paper, though, admittedly, are not as clearly articulated as the reviewer suggests. To make this explicitly clear, we point out that, in contrast to ReVerb45K, our dataset is different because: (1) in ReVerb45k, the links of the OIE entities to KG entities are not golden (i.e., human validated), but rather automatically obtained with an outdated entity linker (Lin et al., 2012). Therefore, as we state in the paper (L178 -- L183): the ``poor performance of the entity linker thus caps the fact linking models' performance'''; (2) the number of KG predicates in ReVerb45k (250 predicates) is smaller than our benchmark -- 555 (Table 5).

% w.r.t. modern KGs (e.g., Wikidata);

(3) ReVerb45 treats the problem as exclusively transductive problem (the testing entities & relations are seen during training), which is not the case in practice. In turn, our benchmark decouples in linking problem in transductive, inductive and polysemous; (4) ReVerb45k puts a confidence threshold cut (GR: What kind of cut???), while our data is manually validated by two independent annotators -- inter-annotator agreement of 99%; Kohen’s kappa of 0.80 (L291); (5) ReVerb45k does not consider out-of-KG scenarios.

TRex differs from our data in the following manner: (1) it does not consider the transductive setting (inductive??) nor the out-of-KG; (2) number of predicates is unrealistically small (only 258 v.s. 4k predicates of our work); (3) it is text-to-KG, so it does not account for the OIE aspect of the problem (GR: Seems a bit weak argument). We will articulate these differences more clearly in a table in the final version of the paper.

-> Lack of strong baselines. The proposed method is overwhelmingly better than any of the baselines. There are existing works of fact extraction from text (e.g., KBPearl, CESI) that could serve as a strong baseline.
	-> A: We agree that KBPearl would be a nice baseline to compare against. Unfortunately, the KBPearl code is not available and, therefore, we would not be able to compare against it. As for CESI, it solves a different problem, which makes it incomparable to our study. In particular, CESI deals with entity and relation *canonicalization*, not linking. That means that if there are entity mentions like "Joe Biden", "Joseph Biden" and "46th President of USA", CESI should be able to group them into an entity synset. CESI, however, is not be able to link these entity synsets to a knowledge graph. In the final version of the paper, we will include these references and explain these differences more clearly.

-> What is the usefulness of reporting the slot linking performance? If the end task is to extract KG facts from text, does it matter if the model can correctly link one of the slots while incorrectly linking on the other slots?
	-> A: The usefulness is that we can pinpoint the source of error. For example, Gashteovski et al. (2022) showed that OIE systems struggle with extracting objects in particular. Such fine-grained analysis is something that many other NLP benchmarks strive for. This is because, instead of relying on single-score metrics, researchers have a better understanding of the failures of the models (e.g., where the models fail and why). Our benchmark follows such standard practice (e.g., BenchIE, ExplainaBoard, DynaBench, inter alia).

-> Why does SimCSE perform so poorly? It is mentioned in the paper that the OIE triples and KG facts were converted to sentences. How was this conversion done? Was any LLM used for this?
	-> A: SimCSE is an unsupervised sentence embedding method. On the other hand, the OIE-to-KG fact linking task requires methods to link an OIE mention (entity or relationship) with a large-scale KG that contains 5M entities and 4k predicates (e.g., in our version of Wikidata). Because of that, methods not explictly trained for this task are suboptimal. 

    With SimCSE, we represent each KG entry (entity or predicate) as a sentence in the following format: Joe Biden [SEP] President of the United States. Further, we repsent each OIE entry individually: OIE_SUBJ [SEP] accompanying sentence.

-> L250-L261 can be presented as a table.
	-> A: Agreed, we will change this to a table in the final version.

---------

R2

Soundness: 3
Excitement: 3
Reproducibility: 4
Reviewer Confidence: 3

Paper Topic And Main Contributions:
To bridge the gap between the schema-free surface facts extracted from text and schema-fixed KG knowledge., the authors move away from unrealistic and incomplete assumptions of prior work and propose a large-scale dataset for OIE-to-KG linking, multifaceted evaluation protocols that cover all aspects of linking OIE facts to KGs, and OIE-to-KG fact linking models. Extensive computational experiments on the dataset with several evaluations showed the effectiveness of the framework.

Strengths: 1.Sufficient technical details, showing the transformation process; 2.Extensive computational experiments results showed the effectiveness of the framework; 3.The paper is very well written with clarity, easy-to-follow logic, and adequate discussions.

Weaknesses: 1.The novelty is somewhat limited, making the model a combination of existing works; 2.The experimental results in Table 1 are somewhat unbelievable.

Reasons To Accept:
The paper gave a valuable dataset for OIE-to-KG linking. It would also be beneficial for those who considering the OIE-to-KG linking problem.

Reasons To Reject:
The novelty is somewhat limited, making the model is a combination of existing works.

Questions For The Authors:
What is the main novelty of the framework(fig. 2)?

Missing References:
I didn’t find any missing references.

Typos Grammar Style And Presentation Improvements:
The structure of this paper is complete and English writing skills used in the paper is good. I didn’t find any obvious writing problems in the paper.

Soundness: 3: Good: This study provides sufficient support for its major claims/arguments, some minor points may need extra support or details.
Excitement: 3: Ambivalent: It has merits (e.g., it reports state-of-the-art results, the idea is nice), but there are key weaknesses (e.g., it describes incremental work), and it can significantly benefit from another round of revision. However, I won't object to accepting it if my co-reviewers champion it.
Reproducibility: 4: Could mostly reproduce the results, but there may be some variation because of sample variance or minor variations in their interpretation of the protocol or method.
Ethical Concerns: No
Reviewer Confidence: 3: Pretty sure, but there's a chance I missed something. Although I have a good feel for this area in general, I did not carefully check the paper's details, e.g., the math, experimental design, or novelty.

Rebuttal:
-> 1.The novelty is somewhat limited, making the model is a combination of existing works;
	-> A: The main novelty is in the proposal of the task, dataset creation, and experiments. The model itself is not the main contribution.
-> 2.The experimental results in Table 1 are somewhat unbelievable.
	-> A: Can the reviewer be more specific? What in particular is "unbelievable"? The results in Table 1 report the accuracy for different aspects of our benchmark and for a series of models. The setup for this is and the implication of the results are explained in Section TODO@Kiril?.
-> What is the main novelty of the framework(fig. 2)?
	-> A: The novelty is in using such two-tower models that are typically used for vision-language models. Here, we adapt such architectures for KG-to-text models.

-------------

R3

Soundness: 2
Excitement: 2
Reproducibility: 4
Reveiwer Confidence: 3

Paper Topic And Main Contributions:
The authors introduce a new large-scale benchmark for OIE-to-KG linking. The benchmark assesses the performance of fact linking at a granular triple slot level. It also measures whether a system can recognize that a surface form does not have a match in the existing knowledge graph.

The benchmark defines multifaceted evaluation protocols and proposes several baselines. The evaluation focuses on:

Transductive fact linking (linking entities and predicates seen during training)
Inductive fact linking (test entities are not seen during training; measuring the generalization of fact linking models over entities)
Polysemous fact linking (entities are ambiguous)
Out-of-KG detection
The authors also show that, with the current baseline, it is possible to detect out-of-KG entities, but it is harder to detect out-of-KG relations.

Reasons To Accept:
A novel benchmark for OIE-to-KG linking that covers multiple aspects of OIE to KG linking, as well as Out-of-KG detection.
Evaluation with multiple baselines.
Clear presentation.

Reasons To Reject:
An artificial setup where only triple slots (subj, obj, pred) are used for linking without the use of the sentence in the context.
Weak baselines (that don't use the context sentence)
A data augmentation (paraphrasing/using different aliases for entities) that is applied on the triple level and not on the sentence level, which wouldn't allow to use source sentence (because the model could use the mismatch information between the surface form in the triple and the sentence)
                                |           |           |
# Source sentence <SENT> subj <subj> pred <pred> obj <obj>
# roberta encoder (source) + roberta decoder (cross-attend) and generate embeddings
# they reviewer is killing the paper for something that is marginal w.r.t. to the main contribution from the paper
# it is intuitive that you'd get better results by contextualizing with the sentence -- report new results, but this is not the central contribution of the paper -- benchmark is (and multi-faceted evaluation that is allows)!!!

Questions For The Authors:
Question A (line 078): Why is the setting where entity slots are a priori linked to KG entities unrealistic? This could come from a pipeline system. The second system is just responsible for relation linking.

Question B: Is this setup of just linking triples without the context sentence realistic?

Question C (Section 3, High-precision OIE-KG Fact Alignments): The text suggests that if you match the subject and object of a triple with a subject and object of any KG fact then you consider it as a match. It means that you use all the predicates in KG between those entities. Aren't you using the already existing alignments mentioned in Section 2 - Sentence-to-KG-dataset?

Question D: (Section 3, Data Augmentation to Increase Diversity): Do you also modify the original sentences with the given aliases? If not, then the future methods can easily learn shortcuts - if the triple subject/object doesn't occur in the source sentence then it's definitely in KG (because its alias was taken from KG).

Question E: (Section 3, Data Augmentation to Increase Diversity): What about pronouns or common nouns referring to the entity? The setup without them seems to be a bit unrealistic.

Question F (Section 4.1 Linking OIEs to KG Facts): In the embeddings, you encode separately the information about subject, object, and predicate. How do you deal with the contextual information then? If not, then for Michael Jordan slot entity "Michael Jordan basketball player" will be retrieved and there will be no room for a disambiguation procedure.

Question G (Line 469): Does it mean you rerank 3^3 fact candidates (three entries per slot).

Question H: You report accuracy. Would precision/recall/f1 be more suitable to this task?

Question I: regarding SynthIE - If LLM is able to generate a sentence based on the fact, could it generate a fact based on a sentence? Should LLMs be considered as a baseline?

Question J (Section 5.1 Ablation study) "We observe that training with entity aliases allows us to link such OIE entity mentions more successfully than training without them" - where can it be observed? The scores on the non augmented test set get worse for subjects/objects.

Soundness: 2: Borderline: Some of the main claims/arguments are not sufficiently supported, there are major technical/methodological problems
Excitement: 2: Mediocre: This paper makes marginal contributions (vs non-contemporaneous work), so I would rather not see it in the conference.
Reproducibility: 4: Could mostly reproduce the results, but there may be some variation because of sample variance or minor variations in their interpretation of the protocol or method.
Ethical Concerns: No
Reviewer Confidence: 3: Pretty sure, but there's a chance I missed something. Although I have a good feel for this area in general, I did not carefully check the paper's details, e.g., the math, experimental design, or novelty.


REBUTTAL: 

-> An artificial setup where only triple slots (subj, obj, pred) are used for linking without the use of the sentence in the context.
    TODO
-> Weak baselines (that don't use the context sentence)
    TODO
-> A data augmentation (paraphrasing / using different aliases for entities) that is applied on the triple level and not on the sentence level, which wouldn't allow to use source sentence (because the model could use the mismatch information between the surface form in the triple and the sentence)
	-> A: This is the standard approach in all prior work. However, like the reviewer, we consider this a limitation, which we stated in the "limitation" section. Assuming that we have such context integrated, this would indeed make the baselines more informative. For this reason, we implemented a baseline that considers such context. Our main findings suggest that: (1) ... (2) ... (n) ... . We will add these insights in the final version of the paper (Gorjan: TODO)
-> Question A (line 078): Why is the setting where entity slots are a priori linked to KG entities unrealistic? This could come from a pipeline system. The second system is just responsible for relation linking.
	-> It is unrealistic in the sense that text naturally comes in surface un-annotated format. Pipeline systems introduce errors on their own that propagate throughout the entire system. Therefore, when one approaches the creation of a benchmark in such manner, it has serious flaws as to its quality.
-> Question B: Is this setup of just linking triples without the context sentence realistic?
	-> OIE systems are usually applied on large-scale document collections. True, keeping the sentence context is more realistic than omitting it. We do keep the original sentences in the dataset for people to use it. We also implemented a baseline where we integrate this context (see prior comment)
-> Question C (Section 3, High-precision OIE-KG Fact Alignments): The text suggests that if you match the subject and object of a triple with a subject and object of any KG fact then you consider it as a match. It means that you use all the predicates in KG between those entities. Aren't you using the already existing alignments mentioned in the Section 2 - Sentence-to-KG-dataset?
	-> A: We need to do high-precision OIE-to-KG, not sentence-to-KG. This is why it is crucial to ensure that the OIE triples are of high quality.
-> Question D: (Section 3, Data Augmentation to Increase Diversity): Do you also modify the original sentences with the given aliases? If not, then the future methods can easily learn shortcuts - if the triple subject/object doesn't occur in the source sentence then it's definitely in KG (because its alias was taken from KG).
	-> Yes, we do also modify the original sentences with the given aliases, as the reviewer correctly assumes. We will clarify this point further in the paper.
-> Question E: (Section 3, Data Augmentation to Increase Diversity): What about pronouns or common nouns referring to the entity? The setup without them seems to be a bit unrealistic.
	-> A: Everything gets into the data augmentation. If the pronouns and common nouns are present in the data, then we include them. That being said, we do include common nouns, because they appear as Wikidata aliases (e.g., our links are also for concepts such as "train", not just entities like names of people"). Pronouns are not present here, because they are not part of the manually curated data (Wikidata). If we artificially add pronouns and common nouns, we will introduce bias and reduce the precision of the golden data.
-> Question F (Section 4.1 Linking OIEs to KG Facts): In the embeddings you encode separately the information about subject, object, and predicate. How do you deal with the contextual information then? If not, then for Michael Jordan slot entity "Michael Jordan basketball player" will be retrieved and there will be no room for a disambiguation procedure.
	-> A: The OIE embeddings are concatenated (lines 359-361). The KG embeddings integrate the context from the descriptions (lines 371-375).
-> Question G (Line 469): Does it mean you rerank 3^3 fact candidates (three entries per slot).
	-> A: TODO
-> Question H: You report accuracy. Would precision/recall/f1 be more suitable to this task?
	-> A: We follow standard practice for retrieval-based work (e.g., entity linking) and report accuracy. 
-> Question I: regarding SynthIE - If LLM is able to generate a sentence based on the fact, could it generate a fact based on a sentence? Should LLMs be considered as a baseline?
	-> A: The other direction is more difficult and most likely will not work. In fact, Josifoski et al (2023) observed that going from triples to text is easy, but not for text to triples. Of course, LLMs can be considered a baseline, but this is beyond the scope of the paper.
-> Question J (Section 5.1 Ablation study) "We observe that training with entity aliases allows us to link such OIE entity mentions more successfully than training without them" - where can it be observed? The scores on the non augmented test set get worse for subjects/objects.
	-> A: TODO@Gorjan: please double check this, upon second reading of the paper I also got a bit confused like the reviewer.

TODOs for changes:
-> explain clearly what's the difference between KBPearl, CESI and the like. Explain why we don't use them as baselines
-> write explicitly (e.g., via a table) what's the difference between different datasets (e.g., T-Rex, ReVerb45)
-> convert L250-L261 into a table
-> explain why SimCSE perform so poorly
-> add sentence context
-> use LLMs as baseline

Messages to SAC

Header message to all:
Unfortunatelly, we noted issues with the review that are explained in the ACL'23 Peer Review Policies. We followed the guidelines by ACL to classify the issues: https://2023.aclweb.org/blog/review-acl23/#5-the-types-of-issues-that-the-authors-can-flag-reviews-for

R2: A, B, G, H

A: The review is not specific enough
H: The review is missing or too short and uninformative
Explanation: The reviewer used only 24 words to explain all the weaknesses of the paper. The explanations are too generic (e.g., "novelty is somewhat limited") and contain no substantive information about the actual issue.

The reviewer wrote "The novelty is somewhat limited, making the model is a combination of existing works.". We spot several issues with this statement
* A: The review is not specific enough 
    -> there are no specific explanations regarding this statement.
* B: The review exhibits one of the heuristics discussed in the ACL23 review policy blog post, such as 'not novel', 'not surprising", 'too simple', 'not SOTA'
   -> the reviewer is not explicitly indicating arguments, evidence or references for this statement. 
* G: The review does not match the type of contribution
   -> Based on the reviewer's statement, we assume that the reviewer expects to see contribution in the models. This, however, entirely misses the point of the paper, because our novelty is in the proposed task, benchmark and dataset, not in the model.

The reviewer wrote: "2.The experimental results in Table 1 are somewhat unbelievable." 
B: The review exhibits one of the heuristics discussed in the ACL23 review policy blog post, such as 'not novel', 'not surprising", 'too simple', 'not SOTA'. 
    -> The reviewer does not indicate what the "unbelievable" part actually is.

R3: C, G

C: The scores do not match the review text.
G: The review does not match the type of contribution
-> Essentially, the reviewer has only one remark: the context of the sentence was not used in the baselines. 
We corrected this and made new experiments, which we presented in the rebuttal. Even though the main contribution is the proposal of new task(s), data and benchmark, the reviewer still gives soundness score of 2 just because we (initially) did not include the sentence context baseline. The reviewer does not complain about the newly proposed tasks, data and benchmark, which make us think that the low score is also given because of mismatched expectations about the contributions.



